The Sixth VLBA Calibrator Survey: VCS6

This paper presents the sixth part to the Very Long Baseline Array (VLBA) Calibrator Survey. It contains the positions and maps of 264 sources of which 169 were not previously observed with very long baseline interferometry (VLBI). This survey, based on two 24 hour VLBA observing sessions, was focused on 1) improving positions of 95 sources from previous VLBA Calibrator surveys that were observed either with very large a priori position errors or were observed not long enough to get reliable positions and 2) observing remaining new flat-spectrum sources with predicted correlated flux density in the range 100-200 mJy that were not observed in previous surveys. Source positions were derived from astrometric analysis of group delays determined at the 2.3 and 8.6 GHz frequency bands using the Calc/Solve software package. The VCS6 catalogue of source positions, plots of correlated flux density versus projected baseline length, contour plots and fits files of naturally weighted CLEAN images, as well as calibrated visibility function files are available on the Web at http://vlbi.gsfc.nasa.gov/vcs6

==> vcs6_cat.dat <==
Title: The Sixth VLBA Calibrator Survey VCS6 
Authors: Petrov L., Kovalev Y.Y., Fomalont E.B., Gordon D. 
Table: The VCS6 catalog
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label  Explanations
--------------------------------------------------------------------------------
       1 A1     ---    Cat    Category (1)
   4- 11 A8     ---    IVS    The IVS name (B1950)
  13- 22 A10    ---    IAU    The IAU name (J2000.0)
  25- 26 I2     h      RAh    Hour of Right Ascension (J2000)
  28- 29 I2     min    RAm    Minute of Right Ascension (J2000)
  31- 39 F9.6   s      RAs    Second of Right Ascension (J2000)
  41- 41 A1     ---    DE-    Sign of the Declination (J2000)
  42- 43 I2     deg    DEd    Degree of Declination (J2000)
  45- 46 I2     arcmin DEm    Arcminute of Declination (J2000)
  48- 55 F8.5   arcsec DEs    Arcsecond of Declination (J2000)
  58- 63 F6.2   mas    errRA  Inflated error in Right Ascension
  65- 70 F6.2   mas    errDE  Inflated error in Declination
  73- 78 F6.3   ---    Corr   Correlation between Right Ascension & Declination
  80- 85 I6     ---    Num    Number of observations used
  88- 88 A1     ---  f_XTot   Flag on XTot (2)
  89- 92 F4.2   Jy     XTot   X-band total flux density integrated over
                               entire map
  94- 94 A1     ---  f_XUnres Flag on XUnres (2)
  95- 98 F4.2   Jy     XUnres X-band unresolved flux density at longest VLBA
                               baselines
 101-101 A1     ---  f_STot   Flag on STot (2)
 102-105 F4.2   Jy     STot   S-band total flux density integrated over
                               entire map
 107-107 A1     ---  f_SUnres Flag on SUnres (2)
 108-111 F4.2   Jy     SUnres S-band unresolved flux density at longest VLBA
                               baselines
 114-116 A3     ---    Band   Used Band for position estimation (3)
 119-119 A1     ---    CName  Input list name (4)
--------------------------------------------------------------------------------
Note (1): 
    C = calibrator, i.e. the semi-major axis of the inflated error ellipse is 
        less than 5 mas and more than 8 good pairs of X/S group delay 
        measurements are available;
    N = non-calibrator with reliable coordinates, i.e. does not fit the 
        condition to be considered as calibrator, but has more than 8 good 
        group delay measurements at X or S band;
    U = non-calibrator with unreliable coordinates, i.e. does not fit the 
        condition to be considered as calibrator, has less than 8 detections at
        any band, and therefore, there is a risk that group delay ambiguities 
	were resolved incorrectly.
Note (2): 
    - = no data in the following column present.
    < = upper limit of the flux density is presented in the following column.
Note (3):
    X = central frequency 8.6 GHz;
    S = central frequency 2.3 GHz;
  X/S = Both bands with central frequency 8.6 and 2.3 GHz.
Note (4): 
    a = 27  known sources which previosly were observed with a priori errors > 30";
    r = 68  sources observed in VCS1-2 with 64 Mb/s rate, which yielded 1-9 obs;
    v = 139 leftovers from the VCS5 list;
    i = 30  IDV sources with flux density average > 130 mJy.
--------------------------------------------------------------------------------
N  0000-199 J0003-1941  00 03 15.949411 -19 41 50.40190    2.59   6.88  -0.814     11   0.12 <0.06   0.20  0.14  X/S  v
C  0003+123 J0006+1235  00 06 23.056110 +12 35 53.09745    0.92   1.08   0.280     24   0.16 <0.06   0.13 <0.06  X/S  v
C  0005+683 J0008+6837  00 08 33.472899 +68 37 22.04848    1.81   0.58  -0.190     90   0.43 <0.06   0.28 -1.00  X    r
C  0007+439 J0010+4412  00 10 30.046481 +44 12 42.50407    0.52   0.97   0.295     48   0.16  0.07   0.19  0.14  X/S  i
C  0008-300 J0010-2945  00 10 45.177362 -29 45 13.17767    0.68   2.25  -0.352     43   0.26  0.09   0.56  0.49  X/S  v
C  0009-148 J0011-1434  00 11 40.455912 -14 34 04.63437    0.77   1.28   0.356     38   0.15 <0.06   0.20  0.14  X/S  v
C  0010-155 J0013-1513  00 13 20.701815 -15 13 47.78346    1.16   2.69  -0.334     16   0.13 <0.06   0.15  0.12  X/S  v
C  0013-184 J0015-1807  00 15 34.324495 -18 07 25.58298    1.63   3.08  -0.608     20   0.15 <0.06   0.32  0.15  X/S  v
U  0016-223 J0019-2205  00 19 22.939314 -22 05 19.75395   20.67  59.79   0.977      2   0.09  0.07   0.11 -1.00  X    v
C  0018+729 J0021+7312  00 21 27.374710 +73 12 41.93114    6.68   1.48   0.251     24   0.22 -1.00   0.61  0.15  X/S  r
C  0022-227 J0025-2227  00 25 24.247434 -22 27 47.59645    0.32   0.66   0.105     78   0.32  0.19   0.25  0.21  X/S  v
C  0033+143 J0035+1438  00 35 44.087928 +14 38 01.97162    0.44   0.76   0.128     49   0.18  0.10   0.32  0.13  X/S  v
C  0034-220 J0037-2145  00 37 14.825971 -21 45 24.71485    0.79   1.42  -0.689     37   0.20  0.09   0.26  0.19  X/S  v
C  0035+503 J0038+5035  00 38 28.413519 +50 35 25.83325    1.53   0.75  -0.233     33   0.15 <0.06   0.19  0.08  X/S  r
C  0036-099 J0039-0942  00 39 06.291658 -09 42 46.88766    0.55   1.64  -0.142     15   0.17  0.15   0.13  0.09  X/S  v
C  0038+133 J0041+1339  00 41 17.210979 +13 39 27.52705    1.73   1.96  -0.286     19   0.11 -1.00   0.17  0.13  X/S  i
C  0058+498 J0101+5004  01 01 16.997521 +50 04 44.98930    1.68   1.07  -0.592     48   0.14  0.06   0.20  0.08  X/S  r
N  0100-270 J0102-2646  01 02 56.354064 -26 46 36.51837    2.59   5.88   0.207     20   0.17 <0.06   0.23 -1.00  X/S  v
C  0105+129 J0107+1312  01 07 45.961882 +13 12 05.19127    0.46   0.68  -0.585     56   0.19  0.11   0.25  0.08  X/S  v
C  0107-045 J0110-0415  01 10 30.902790 -04 15 31.02648    0.42   0.94  -0.449     32   0.20  0.19   0.12  0.08  X/S  v
C  0119-011 J0122-0056  01 22 17.469987 -00 56 15.69810    0.47   1.26  -0.723     38   0.19  0.14   0.17  0.12  X/S  v
N  0121-040 J0123-0348  01 23 35.774769 -03 48 39.31570    0.99   2.04  -0.224     27   0.11 <0.06   0.06 -1.00  X    v
U  0125-176 J0128-1722  01 28 01.395900 -17 22 24.21765   49.80  46.23   0.433      3  -1.00 -1.00   0.07 -1.00  S    v
C  0129+220 J0132+2216  01 32 03.078763 +22 16 50.33486    0.34   0.60  -0.097     46   0.21  0.17   0.18  0.11  X/S  v
C  0137+434 J0140+4342  01 40 54.664448 +43 42 45.20714    0.69   0.70  -0.211     47   0.17  0.06   0.22  0.10  X/S  v
C  0144+584 J0147+5840  01 47 46.541148 +58 40 44.97198    4.05   2.66   0.852     22   0.12 <0.06   0.16  0.10  X/S  r
C  0150-193 J0153-1906  01 53 01.511250 -19 06 56.68794    1.25   3.01  -0.705     29   0.11  0.08   0.15  0.12  X/S  v
C  0155+211 J0158+2124  01 58 00.107987 +21 24 42.78771    0.68   0.87  -0.315     39   0.20 <0.06   0.23  0.12  X/S  v
C  0203-120 J0206-1150  02 06 26.084742 -11 50 39.72553    0.26   0.52  -0.035     55   0.27  0.23   0.24  0.20  X/S  v
N  0205-242 J0207-2402  02 07 33.400747 -24 02 02.12184   14.65  54.66   0.834      2  -1.00 -1.00   0.11  0.08  X/S  v
C  0210+119 J0213+1213  02 13 05.183041 +12 13 10.90946    0.68   1.60  -0.733     29   0.12  0.10   0.10 <0.06  X/S  v
C  0210+366 J0213+3652  02 13 48.191939 +36 52 34.00671    0.50   0.74  -0.508     35   0.17  0.13   0.11  0.10  X/S  i
C  0210+515 J0214+5144  02 14 17.934245 +51 44 51.94546    7.89   3.27   0.601     13   0.09 -1.00   0.15  0.06  X/S  v
C  0213+051 J0215+0524  02 15 55.010771 +05 24 25.55454    0.39   0.58  -0.003     77   0.15  0.09   0.20  0.17  X/S  v
C  0214-105 J0216-1017  02 16 38.875998 -10 17 03.00418    1.35   3.72  -0.646     18   0.10  0.09   0.13  0.10  X/S  v
N  0230-288 J0232-2839  02 32 36.741269 -28 39 26.30923    1.66   2.55  -0.384     22   0.12  0.06   0.10  0.11  X    v
C  0238+711 J0243+7120  02 43 30.891387 +71 20 17.90338    1.14   0.66  -0.242     64   0.20  0.10   0.20  0.15  X/S  r
C  0242-113 J0245-1107  02 45 24.952199 -11 07 16.81399    0.88   1.63  -0.595     26   0.19 <0.06   0.16  0.09  X/S  v
C  0243+354 J0246+3536  02 46 21.076308 +35 36 37.99776    0.40   0.62  -0.287     78   0.21  0.14   0.20  0.10  X/S  i
U  0250-122 J0253-1201  02 53 20.857847 -12 01 55.47508   10.19  22.43   0.980      2  -1.00 -1.00  -1.00 -1.00  X    a
C  0256+423 J0259+4235  02 59 37.694425 +42 35 49.81098    0.92   0.77   0.223     35   0.27 <0.06   0.63  0.14  X/S  a
N  0303+697 J0308+6955  03 08 27.822329 +69 55 58.92875   24.17   8.90   0.212     12  -1.00 -1.00   0.15  0.06  S    v
C  0314+696 J0319+6949  03 19 22.071030 +69 49 25.61817    2.02   0.76  -0.607     42   0.14  0.07   0.17  0.14  X/S  r
C  0317+659 J0322+6610  03 22 27.228792 +66 10 28.30029    0.75   0.47   0.045     68   0.23  0.17   0.23  0.17  X/S  r
C  0320+045 J0323+0446  03 23 14.722815 +04 46 12.57455    0.92   2.26  -0.310     30   0.11 <0.06   0.12  0.09  X/S  i
C  0325+256 J0328+2552  03 28 44.348572 +25 52 08.39875    1.84   1.95   0.242     19   0.09 <0.06   0.16 <0.06  X/S  i
N  0329+654 J0333+6536  03 33 56.737949 +65 36 56.18440    7.75   3.55  -0.308     11   0.06 -1.00   0.07 -1.00  X    r
C  0334-207 J0336-2036  03 36 45.611578 -20 36 37.17600    1.35   2.64  -0.651     23   0.11  0.07   0.18  0.12  X/S  v
C  0338-030 J0340-0254  03 40 32.595698 -02 54 54.23007    0.40   0.89  -0.346     31   0.22  0.13   0.18  0.07  X/S  v
C  0349+662 J0354+6621  03 54 03.699254 +66 21 26.12465    1.81   0.77   0.128     22   0.23  0.12   0.12  0.07  X/S  r
N  0407-199 J0409-1948  04 09 40.549331 -19 48 01.77977    4.86  10.12   0.934      9   0.09 -1.00   0.15  0.10  X/S  v
N  0409-280 J0411-2756  04 11 25.232218 -27 58 20.82337    4.98   9.22   0.647     13   0.09 -1.00   0.08 -1.00  X    a
N  0416-216 J0419-2132  04 19 00.418057 -21 32 35.67884    4.71   7.12   0.873     12   0.10  0.07   0.14  0.07  X/S  v
C  0419+308 J0422+3058  04 22 21.223701 +30 58 09.71369    0.91   0.81   0.063     44   0.15 <0.06   0.16 -1.00  X    v
C  0423+297 J0426+2952  04 26 30.226111 +29 52 22.93391    0.72   1.02  -0.109     28   0.16 <0.06   0.18  0.07  X/S  v
U  0425+116 J0428+1143  04 28 27.790237 +11 43 47.32809   17.58  40.46   0.652      2  -1.00 -1.00  -1.00 -1.00  S    a
U  0432+510 J0436+5110  04 36 08.205168 +51 10 59.92474   16.45  17.32   0.344      2  -1.00 -1.00  <0.06 -1.00  X    a
N  0446-265 J0448-2626  04 48 23.963759 -26 26 14.84091    2.77   5.79  -0.769      5   0.10 -1.00   0.11  0.08  X    v
N  0446+462 J0450+4621  04 50 30.801456 +46 20 59.79517    4.84   4.33  -0.640      8   0.07 -1.00  -1.00 -1.00  X    a
C  0503-043 J0505-0419  05 05 51.238365 -04 19 26.61360    0.83   1.59   0.029     61   0.16  0.15   0.11  0.06  X    v
N  0504-099 J0506-0950  05 06 53.063837 -09 50 42.46421   17.13   8.23  -0.382     46  <0.06 -1.00   0.12  0.09  S    v
C  0508+264 J0511+2631  05 11 50.371541 +26 31 54.86568    0.43   1.22   0.338     42   0.19  0.10   0.27  0.15  X/S  v
C  0511-203 J0513-2016  05 13 42.858472 -20 16 11.49237    1.05   3.17  -0.315     25   0.15  0.08   0.15  0.07  X/S  v
N  0516-249 J0518-2455  05 18 06.051453 -24 55 01.91802    6.24   8.06   0.414      8   0.12  0.08   0.29  0.18  X/S  v
C  0518+705 J0524+7034  05 24 13.433391 +70 34 52.90596    1.36   0.63   0.000     53   0.19 <0.06   0.21  0.11  X/S  r
C  0522-283 J0524-2818  05 24 54.630285 -28 18 41.62000    0.47   1.07  -0.234     35   0.19  0.10   0.21  0.16  X/S  v
C  0537+558 J0541+5550  05 41 14.757811 +55 50 43.57053    0.77   0.88  -0.653     32   0.19  0.14   0.13  0.09  X/S  v
N  0540+529 J0544+5258  05 44 14.075121 +52 58 06.50434   15.08   6.51   0.271      5   0.07 -1.00   0.31 <0.06  X/S  v
C  0544+123 J0547+1223  05 47 06.276325 +12 23 46.24490    0.39   0.53  -0.102     55   0.17  0.11   0.19  0.12  X/S  v
N  0548+37A J0551+3751  05 51 58.701729 +37 51 07.43508    0.79   0.62  -0.039     87   0.17  0.12   0.38 <0.06  X    v
C  0548+689 J0554+6857  05 54 00.807059 +68 57 54.44005    1.83   0.63   0.148    127   0.11  0.07   0.08  0.07  X    r
C  0550+356 J0554+3541  05 54 09.529260 +35 41 31.40235    0.77   0.63  -0.011     72   0.18  0.16   0.11  0.07  X    v
C  0605-153 J0608-1520  06 08 01.531937 -15 20 36.97814    0.69   1.57   0.268     23   0.14  0.08   0.18  0.09  X/S  v
C  0602+780 J0610+7801  06 10 24.279349 +78 01 36.19313    5.49   2.05   0.121     19   0.09  0.07   0.12  0.10  X/S  r
C  0607+624 J0612+6225  06 12 10.325112 +62 25 34.01251    4.06   1.91   0.516     18   0.12  0.08   0.13  0.06  X/S  r
C  0614+421 J0618+4207  06 18 08.619960 +42 07 59.84584    0.61   0.91  -0.718     40   0.22  0.19   0.10  0.06  X/S  i
C  0620-194 J0622-1927  06 22 28.537119 -19 27 18.18040    1.32   4.30  -0.732      9   0.10  0.09   0.14  0.12  X/S  v
C  0629-128 J0632-1250  06 32 01.644871 -12 50 32.78180    1.28   3.43  -0.262     21   0.10  0.07   0.12  0.07  X/S  v
C  0632+502 J0636+5009  06 36 11.016559 +50 09 59.62760    1.27   0.82  -0.507     68   0.16  0.07   0.41  0.10  X/S  r
N  0635-296 J0637-2942  06 37 08.860065 -29 42 38.78455    3.26   8.05   0.906     18   0.12  0.09   0.09 -1.00  X    v
C  0641-248 J0643-2451  06 43 07.468901 -24 51 21.31226    0.49   1.02  -0.273     50   0.27  0.06   0.31  0.10  X/S  v
C  0641+292 J0644+2911  06 44 44.815757 +29 11 04.01788    2.42   1.87  -0.446     14   0.11  0.07   0.13 <0.06  X/S  i
C  0653+322 J0656+3209  06 56 40.889170 +32 09 32.54839    0.56   0.83  -0.177     32   0.18  0.07   0.23  0.13  X/S  v
C  0659+268 J0702+2644  07 02 31.790889 +26 44 11.02750    0.29   0.49  -0.024    101   0.63  0.38   0.78  0.64  X/S  a
N  0702+400 J0705+3958  07 05 44.522537 +39 58 32.01996    3.60   3.65  -0.789      6   0.09 <0.06   0.10  0.07  X/S  v
N  0705+350 J0708+3455  07 08 24.447745 +34 55 42.11664    2.66   5.28  -0.821      9   0.08  0.06   0.13  0.10  X/S  i
U  0706-042 J0708-0418  07 08 37.789312 -04 18 21.18084   24.71  21.96  -0.594      2  -1.00 -1.00  -1.00 -1.00  S    a
C  0708+742 J0714+7408  07 14 36.125002 +74 08 10.14419    1.07   0.46   0.351     70   0.28  0.10   0.16  0.12  X/S  v
C  0728-054 J0730-0535  07 30 28.436506 -05 35 46.90033    2.03   3.89   0.089     15   0.11  0.07   0.14  0.11  X/S  v
C  UG03927  J0737+5941  07 37 30.086997 +59 41 03.19415    0.72   0.89  -0.263     51   0.24  0.10   0.26  0.09  X/S  r
C  0746+110 J0749+1057  07 49 27.385495 +10 57 33.12739    2.92   4.14   0.525     12   0.10 <0.06   0.12  0.07  X/S  v
C  0746+503 J0750+5015  07 50 08.342836 +50 15 06.81127    1.73   1.06   0.202     50   0.12 <0.06   0.23 <0.06  X/S  r
C  0742+792 J0750+7909  07 50 43.265451 +79 09 17.00232    3.94   1.06   0.492     66   0.12 <0.06   0.14  0.10  X/S  r
N  0748-006 J0751-0046  07 51 10.205021 -00 46 51.05441    6.81   4.90   0.065      5   0.09 -1.00   0.17  0.07  X/S  v
C  0753+519 J0756+5151  07 56 59.543190 +51 51 00.23805    0.55   0.57   0.143     74   0.18  0.12   0.16  0.07  X/S  r
C  0758+594 J0802+5921  08 02 24.592716 +59 21 34.79542    1.85   1.43   0.703     30   0.12  0.07   0.22  0.12  X/S  r
N  0808-132 J0810-1321  08 10 57.419168 -13 21 56.43512   22.50  33.96  -0.844     12  -1.00 -1.00   0.13 -1.00  S    v
C  0817-063 J0819-0630  08 19 36.647503 -06 30 48.17561    1.51   3.64   0.204     18   0.07 -1.00   0.18  0.08  X/S  v
N  0822-152 J0824-1527  08 24 51.621541 -15 27 45.91884    5.67   7.36   0.386      8   0.09  0.06   0.12 -1.00  X/S  v
N  0826+180 J0829+1754  08 29 04.828960 +17 54 15.85926   10.17  10.60  -0.841      4   0.09 -1.00   0.11 <0.06  X/S  v
C  0833+218 J0836+2139  08 36 16.216926 +21 39 03.57818    1.50   1.71  -0.686     27   0.11  0.07   0.11  0.09  X/S  v
U  0838-090 J0840-0911  08 40 45.185447 -09 11 07.08956    8.68  24.61  -0.978      2   0.06 -1.00  <0.06 -1.00  X    a
C  0839+687 J0843+6833  08 43 49.101541 +68 33 17.15483    0.99   0.57   0.163     63   0.24  0.10   0.28  0.14  X/S  r
N  0847-049 J0850-0507  08 50 13.571844 -05 07 45.01168   17.29  10.48  -0.318     25   0.07 -1.00   0.13 <0.06  S    v
C  0847+807 J0854+8034  08 54 48.598806 +80 34 22.38220    1.84   0.61   0.333     51   0.24  0.22   0.13  0.11  X/S  i
N  0905+420 J0908+4150  09 08 35.863349 +41 50 46.20454   19.46  21.89   0.939      3   0.08 <0.06   0.11 <0.06  X/S  v
C  0910+442 J0913+4402  09 13 53.365659 +44 02 57.20034    1.05   0.83  -0.029     51   0.11 <0.06   0.08  0.06  X    v
C  0913+003 J0915+0007  09 15 51.695116 +00 07 13.31106    0.97   1.71  -0.401     21   0.20  0.07   0.34  0.12  X/S  v
C  0926-181 J0929-1820  09 29 02.261508 -18 20 45.75986    0.75   2.19  -0.242     33   0.19  0.06   0.18  0.14  X/S  v
N  0928+280 J0931+2750  09 31 51.782701 +27 50 50.60910   19.73  13.01  -0.021      3   0.08 <0.06   0.10 <0.06  X/S  i
C  0941+206 J0943+2028  09 43 48.098414 +20 28 09.96226    0.99   1.26  -0.061     25   0.10  0.08   0.09  0.06  X    i
C  0955+509 J0958+5039  09 58 37.809447 +50 39 57.48319    0.42   0.50  -0.175    134   0.21  0.14   0.15  0.10  X/S  r
C  0957-082 J0959-0828  09 59 57.647699 -08 28 26.04816    1.02   3.22  -0.430     23   0.13  0.08   0.33  0.12  X/S  v
N  1004+054 J1006+0510  10 06 37.610893 +05 09 53.98389    6.83  13.44   0.881      4   0.09 <0.06   0.09 -1.00  X/S  a
N  1009-041 J1011-0422  10 11 30.239628 -04 23 27.70692    3.73   6.07  -0.062      9   0.13  0.09   0.11 -1.00  X/S  a
C  1016+635 J1019+6320  10 19 50.876830 +63 20 01.62698    0.69   0.46   0.285     78   0.21  0.16   0.21  0.18  X/S  r
U  1020-045 J1022-0445  10 22 44.111922 -04 43 36.45113   44.78  80.33   0.930      4  -1.00 -1.00  <0.06 -1.00  S    a
C  1026+055 J1029+0519  10 29 21.830648 +05 19 38.78106    1.20   1.32  -0.006     24   0.15  0.08   0.16 <0.06  X/S  v
C  1032+509 J1035+5040  10 35 06.019472 +50 40 06.10119    0.76   0.77  -0.485     97   0.18 <0.06   0.28  0.14  X/S  r
N  1035-268 J1037-2705  10 37 39.727606 -27 05 26.48032    1.48   2.30  -0.275     22   0.12  0.07  <0.06 -1.00  X    v
C  1043-291 J1045-2927  10 45 40.625626 -29 27 26.33636    1.44   3.44   0.276     23   0.31  0.07   0.55  0.10  X/S  v
U  1047+147 J1049+1429  10 49 46.327466 +14 29 38.57385    2.66   4.99  -0.499      6   0.08  0.07  <0.06 -1.00  X    i
C  1051+397 J1054+3928  10 54 32.422184 +39 28 12.38222    0.87   0.80  -0.010     37   0.13 <0.06   0.17  0.12  X/S  i
C  1059+599 J1102+5941  11 02 42.762822 +59 41 19.58565    1.29   0.78   0.308     37   0.26 <0.06   0.39  0.11  X/S  r
C  1101+609 J1104+6038  11 04 53.694680 +60 38 55.31522    0.99   0.92  -0.226     50   0.13  0.07   0.15  0.11  X/S  r
C  1116+603 J1119+6004  11 19 14.345490 +60 04 57.20535    2.38   1.15   0.138     29   0.11 <0.06   0.19  0.11  X/S  r
C  1121+234 J1124+2307  11 24 31.588282 +23 07 55.95323    0.29   0.51  -0.227     52   0.30  0.27   0.18  0.11  X/S  v
N  1142+422 J1145+4155  11 45 25.998391 +41 56 23.11454   17.83  24.88   0.402      9  -1.00 -1.00   0.06 -1.00  S    a
C  1146+362 J1149+3559  11 49 33.975666 +35 59 08.09504    0.45   0.76  -0.283     42   0.13  0.10   0.23  0.21  X/S  i
C  1154+069 J1157+0641  11 57 00.652435 +06 41 12.59241    0.59   1.24  -0.495     26   0.13  0.09   0.18  0.09  X/S  v
C  1157+532 J1200+5300  12 00 11.384296 +53 00 46.87756    0.58   0.61  -0.163     54   0.20  0.17   0.13  0.10  X/S  a
C  1200+608 J1203+6031  12 03 03.507146 +60 31 19.16272    1.26   1.19   0.164     31   0.15  0.07   0.14  0.07  X/S  r
C  1207-120 J1210-1217  12 10 04.164397 -12 17 44.94082    4.04   3.22   0.766     12   0.09 -1.00   0.17 -1.00  X/S  v
U  1211-167 J1213-1658  12 13 43.767943 -16 58 56.76154    6.20  16.83  -0.911      6   0.08 <0.06   0.10 -1.00  X    v
C  1219-164 J1222-1645  12 22 16.098719 -16 45 54.88208    1.30   2.27  -0.206     16   0.12  0.07   0.14 -1.00  X    v
C  1231+811 J1233+8054  12 33 12.893094 +80 54 33.97125    1.86   0.53  -0.014     99   0.32  0.15   0.38  0.28  X/S  v
C  1238+702 J1240+6958  12 40 34.700311 +69 58 30.60985    1.31   0.74  -0.255     49   0.13  0.11   0.15  0.13  X/S  r
C  1239+606 J1241+6020  12 41 29.590555 +60 20 41.32248    0.88   0.58  -0.468     76   0.14  0.09   0.36  0.17  X/S  r
U  1239+328 J1242+3233  12 42 06.158896 +32 33 18.40749   25.68  76.79   0.984      2  -1.00 -1.00  -1.00 -1.00  X    a
N  1241+176 J1244+1721  12 44 10.824353 +17 21 04.51510   10.05  11.63  -0.915      8  -1.00 -1.00   0.26  0.09  X/S  a
C  1245+710 J1247+7046  12 47 07.553319 +70 46 45.12421   10.33   2.87   0.225      8   0.09  0.09   0.10  0.08  X/S  i
C  1245+676 J1247+6723  12 47 33.329562 +67 23 16.45040    3.37   1.57  -0.171     19   0.14 -1.00   0.25  0.12  X/S  r
C  1252+092 J1254+0859  12 54 58.957647 +08 59 47.55150    0.94   1.98  -0.687     17   0.26 <0.06   0.56  0.09  X/S  v
C  1257+519 J1259+5140  12 59 31.174011 +51 40 56.26103    0.47   0.53   0.117     33   0.42  0.36   0.20 <0.06  X/S  r
U  1306+660 J1308+6544  13 08 21.959884 +65 44 15.16869   27.58  11.15   0.644      7  -1.00 -1.00   0.21 -1.00  S    v
C  1305-247 J1308-2458  13 08 32.727358 -24 58 32.40867    1.00   2.43  -0.828     16   0.15  0.11   0.12 <0.06  X/S  v
C  1311+552 J1313+5458  13 13 37.853141 +54 58 23.89941    1.34   1.05  -0.100     38   0.26 <0.06   0.90  0.16  X/S  r
C  1315-058 J1318-0607  13 18 33.709428 -06 07 23.82055    0.27   0.51  -0.330     48   0.42  0.24   0.16  0.14  X/S  v
N  1318+508 J1320+5036  13 20 42.208143 +50 36 07.79877    9.05   2.45  -0.496     15   0.08 -1.00   0.29 <0.06  X/S  r
C  1319+220 J1322+2148  13 22 11.403604 +21 48 12.27908    0.34   0.60  -0.307     65   0.20  0.14   0.22  0.17  X/S  v
C  1322-078 J1325-0804  13 25 09.615534 -08 04 48.39032    0.59   1.19  -0.438     30   0.19  0.09   0.17 <0.06  X/S  v
C  1322-110 J1325-1117  13 25 13.219590 -11 17 39.08204    0.44   1.16  -0.356     48   0.17  0.11   0.18  0.15  X/S  v
C  1325+504 J1327+5008  13 27 25.123657 +50 08 49.17247    0.75   0.99   0.147     75   0.11  0.07   0.10  0.08  X/S  r
C  1330-236 J1333-2356  13 33 38.925991 -23 56 25.58021    1.34   1.88   0.054     61   0.23  0.15   0.11 <0.06  X    v
C  1338+362 J1340+3600  13 40 36.009929 +36 00 26.73783    3.40   3.54   0.672     14   0.10 <0.06   0.23  0.13  X/S  v
C  1341+691 J1343+6855  13 43 00.553363 +68 55 17.16006    4.61   4.67   0.447     17   0.11 <0.06   0.15 <0.06  X/S  r
N  1343+386 J1345+3823  13 45 36.943384 +38 23 12.42550   10.31   5.95   0.462      5   0.12 -1.00   0.38 <0.06  X/S  v
C  1400+588 J1401+5835  14 01 45.700127 +58 35 42.26474    3.66   2.06  -0.337     17   0.11 <0.06   0.10  0.07  X/S  r
C  1400-184 J1402-1840  14 02 48.504545 -18 40 47.48993    0.28   0.53  -0.035     62   0.25  0.21   0.33  0.27  X/S  v
N  1412+087 J1415+0832  14 15 09.918687 +08 32 05.36986    2.51   3.21   0.453     12   0.18 -1.00  -1.00 -1.00  X    a
N  1421+048 J1424+0435  14 24 09.499991 +04 34 52.08560   14.49  22.65  -0.593      9   0.09 -1.00   0.11 <0.06  S    a
C  1424-328 J1427-3305  14 27 41.361066 -33 05 31.50535    0.49   1.26  -0.247     41   0.41  0.34   0.20  0.15  X/S  a
N  1426+212 J1428+2103  14 28 46.414771 +21 03 36.79481   15.89  20.94   0.592     11   0.08 -1.00   0.09 -1.00  S    v
N  1427+634 J1429+6316  14 29 05.306979 +63 16 04.65426    1.57   0.66   0.000     64   0.12  0.13  <0.06 -1.00  X    r
C  1436+763 J1435+7605  14 35 47.099735 +76 05 25.82871   12.77   4.46   0.124     15   0.15 -1.00   0.78 <0.06  X/S  r
N  1435+514 J1437+5112  14 37 19.810215 +51 12 49.38320    4.80   8.92   0.640      2   0.09 -1.00   0.11  0.07  X    i
U  1437+061 J1440+0556  14 40 17.984690 +05 56 34.08943    9.28  15.34   0.902      4   0.07 -1.00   0.07 -1.00  X    a
N  1442-245 J1445-2444  14 45 44.211431 -24 45 41.59025    3.95   6.32   0.698     11   0.09 -1.00  -1.00 -1.00  X    a
C  1450+641 J1451+6357  14 51 57.362469 +63 57 19.19999    4.57   2.05  -0.509     10   0.08  0.07   0.24 <0.06  X/S  v
N  1458+088 J1500+0839  15 00 34.003831 +08 39 41.80997    6.33  12.57   0.508      3   0.06 -1.00   0.29 <0.06  X/S  v
C  1500+094 J1503+0917  15 03 00.899503 +09 17 58.98333    0.61   0.78   0.113     40   0.20 <0.06   0.42  0.17  X/S  v
C  1505+514 J1507+5117  15 07 11.615583 +51 17 16.86281    0.67   0.66  -0.045     80   0.12 <0.06   0.12  0.09  X/S  r
N  1508+223 J1511+2208  15 11 05.581222 +22 08 06.65569    7.35   6.69   0.344     21  -1.00 -1.00   0.25 -1.00  S    v
N  1519+181 J1521+1756  15 21 17.579286 +17 56 01.06862    9.26   3.53  -0.148      6   0.10 <0.06   0.20  0.13  X/S  i
U  1520-330 J1523-3311  15 23 24.243223 -33 11 32.74535    5.60  12.35  -0.873      2  -1.00 -1.00  -1.00 -1.00  X    a
C  1528+381 J1530+3758  15 30 16.252229 +37 58 31.16501    1.07   1.42  -0.654     24   0.09 <0.06   0.14  0.13  X/S  i
C  1532+680 J1532+6755  15 32 43.342029 +67 55 14.00870    5.90   3.09   0.819     20   0.11 -1.00   0.40  0.12  X/S  r
U  1545+497 J1547+4937  15 47 21.136152 +49 37 05.80153   58.00  59.49   0.305      5  <0.06 -1.00   0.06 -1.00  S    v
U  1545+210 J1547+2052  15 47 43.537630 +20 52 16.61110    6.67   8.98   0.315      5   0.08 -1.00  <0.06 -1.00  X    a
C  1600+244 J1602+2418  16 02 13.838365 +24 18 37.79485    0.89   1.10  -0.335     23   0.16 <0.06   0.24  0.12  X/S  v
C  1605-162 J1608-1625  16 08 07.021388 -16 25 00.07591    1.11   2.45   0.618     25   0.11  0.08   0.12  0.07  X    v
C  1625+582 J1626+5809  16 26 37.236513 +58 09 17.66745    0.75   0.86  -0.594     46   0.19  0.16   0.15  0.10  X/S  r
C  1629+680 J1629+6757  16 29 51.838120 +67 57 14.97861    3.18   4.40  -0.131     24   0.08 -1.00   0.40 <0.06  X/S  r
C  1634+600 J1635+5955  16 35 37.648687 +59 55 15.07778    0.76   0.71  -0.071     53   0.22  0.13   0.24  0.23  X/S  v
C  1634+604 J1635+6019  16 35 37.654923 +60 19 56.74969    2.48   2.03   0.545     26   0.14 -1.00   0.36  0.13  X/S  r
N  1633+186 J1635+1831  16 35 39.158431 +18 31 03.69879    9.22   7.93  -0.254     18  -1.00 -1.00   0.10 <0.06  S    v
C  1655+534 J1656+5321  16 56 39.624161 +53 21 48.77158    0.65   0.67  -0.296     50   0.14  0.11   0.13  0.10  X/S  r
C  1700+685 J1700+6830  17 00 09.292798 +68 30 06.95948    1.26   0.56   0.420     65   0.25  0.15   0.25  0.19  X/S  r
C  1658+037 J1701+0338  17 01 21.378166 +03 38 51.17496    0.51   1.04  -0.539     40   0.17  0.14   0.12  0.09  X/S  i
C  1704+512 J1705+5109  17 05 26.413519 +51 09 35.39712    1.14   0.97  -0.238     64   0.11  0.07   0.10  0.07  X    r
C  1706+338 J1708+3346  17 08 01.251450 +33 46 46.37675    0.48   0.83   0.017     46   0.14  0.09   0.13  0.11  X/S  i
C  1718+384 J1720+3825  17 20 10.334807 +38 25 56.16361    0.46   0.73   0.185     53   0.17  0.13   0.14  0.10  X/S  v
C  1722+611 J1722+6105  17 22 40.059351 +61 05 59.78745    0.51   0.44  -0.494    116   0.10  0.08   0.15  0.10  X/S  r
C  1724+609 J1724+6055  17 24 41.415014 +60 55 55.72780    2.48   1.17  -0.542     29   0.15 <0.06   0.23  0.11  X/S  r
C  1726-269 J1729-2657  17 29 08.216378 -26 57 50.73866    1.60   3.82  -0.125     22   0.18 <0.06   0.27 -1.00  X/S  v
C  1727-052 J1730-0515  17 30 33.075990 -05 15 08.07526    2.69   4.46   0.319     17   0.13  0.06   0.28  0.08  X/S  v
N  1734-228 J1737-2251  17 37 02.033469 -22 51 55.38819    5.13   8.84   0.631     11   0.15 -1.00   0.14 -1.00  X/S  v
C  1738+197 J1740+1943  17 40 26.970502 +19 43 19.67961    0.91   1.15   0.004     26   0.16 <0.06   0.17 <0.06  X/S  v
N  1742-088 J1744-0849  17 44 47.601890 -08 49 14.33142    3.42   5.83  -0.050      8   0.15 <0.06   0.29  0.13  X/S  v
C  1745+085 J1748+0832  17 48 06.260411 +08 32 19.28597    0.60   1.41  -0.619     28   0.18  0.12   0.23  0.07  X/S  v
C  1750-187 J1753-1843  17 53 09.088671 -18 43 38.52641    1.62   3.32   0.547     31   0.16  0.11   0.12 -1.00  X/S  v
C  1753-144 J1756-1427  17 56 25.862392 -14 27 09.55956    1.01   2.27  -0.565     38   0.14  0.07   0.12 -1.00  X    v
C  1812+560 J1812+5603  18 12 57.669491 +56 03 49.20032    0.46   0.46  -0.158     69   0.33  0.27   0.24  0.15  X/S  r
C  1815+531 J1816+5307  18 16 57.070763 +53 07 44.49973    0.74   0.64  -0.337     63   0.14  0.11   0.15  0.14  X/S  r
U  1816-206 J1819-2036  18 19 36.897054 -20 36 31.68809   43.20  56.38  -0.387      5   0.07 -1.00   0.10 -1.00  S    v
N  1817+157 J1819+1543  18 19 38.289457 +15 43 44.72915    3.74   2.80  -0.189      8   0.08 -1.00   0.09 -1.00  X    v
C  1822+682 J1821+6818  18 21 59.491786 +68 18 43.00954    1.50   0.66   0.658     45   0.16  0.08   0.14  0.09  X/S  r
C  1825+266 J1827+2638  18 27 20.134562 +26 38 24.15149    0.75   1.17   0.160     37   0.13  0.06   0.14  0.09  X/S  v
N  1834-219 J1837-2157  18 37 55.442931 -21 57 17.22066   33.26  33.46   0.545     12   0.09 -1.00   0.13 -1.00  S    v
N  1837+409 J1839+4100  18 39 05.803329 +41 00 59.09194    4.73   5.63   0.206     10   0.09  0.07   0.17  0.09  X/S  i
C  1839+548 J1840+5452  18 40 57.376688 +54 52 15.91043    0.69   0.64  -0.071     75   0.16  0.14   0.09  0.07  X/S  r
U  1841+128 J1844+1254  18 44 07.238747 +12 54 57.74561    3.71   7.79  -0.441      2  -1.00 -1.00  -1.00 -1.00  X    a
C  1851+609 J1851+6100  18 51 52.360908 +61 00 38.77953    7.01   1.99   0.532     22   0.13 <0.06   0.21 <0.06  X/S  r
C  1850+143 J1852+1426  18 52 50.580442 +14 26 39.70132    0.84   1.92  -0.818     31   0.12  0.09   0.21  0.16  X/S  v
C  1855+163 J1857+1624  18 57 25.595479 +16 24 55.84151    0.70   1.05  -0.120     44   0.14  0.11   0.13 <0.06  X    v
N  1902+556 J1903+5540  19 03 11.607185 +55 40 38.45165   11.35   8.61   0.810      8   0.07 -1.00   0.14 <0.06  X/S  r
C  1902-119 J1905-1153  19 05 28.587834 -11 53 32.41587    1.31   1.85   0.778     53   0.16  0.07   0.16 -1.00  X/S  v
N  1906-217 J1909-2139  19 09 45.154591 -21 39 35.39985    1.42   2.33  -0.728     39   0.13  0.09   0.11  0.08  X    v
C  1918+267 J1920+2651  19 20 29.108150 +26 51 48.00277    0.66   1.72  -0.162     32   0.14  0.06   0.25  0.19  X/S  v
C  1919+434 J1921+4333  19 21 09.934713 +43 33 41.83762    1.86   1.24  -0.392     17   0.18 -1.00   0.26  0.09  X/S  v
U  1928+681 J1928+6813  19 28 29.775144 +68 13 24.27779  384.54 323.02  -0.716      2  -1.00 -1.00  -1.00 -1.00  S    v
C  1932-161 J1935-1602  19 35 35.795278 -16 02 32.37246    0.70   1.45  -0.159     25   0.28  0.10   0.29  0.10  X/S  v
U  1938+666 J1938+6648  19 38 25.320295 +66 48 53.41993  473.73 507.20   0.995      2  -1.00 -1.00  -1.00 -1.00  S    v
N  1936+095 J1938+0942  19 38 43.650154 +09 42 19.19736   15.05   7.93  -0.603      3   0.09 -1.00   0.29 <0.06  X/S  v
C  1946+396 J1948+3943  19 48 35.770274 +39 43 52.06814    0.87   0.71  -0.524     62   0.17  0.12   0.09 -1.00  X    v
C  1959+067 J2002+0651  20 02 09.574874 +06 51 15.39215    1.24   1.72   0.474     27   0.13 <0.06   0.23  0.09  X/S  v
C  1959-169 J2002-1649  20 02 43.088243 -16 49 22.70629    1.46   3.07  -0.521     17   0.15 <0.06   0.15  0.07  X/S  v
C  2003+662 J2003+6625  20 03 54.509224 +66 25 56.37560    5.27   1.68   0.201     23   0.18 -1.00   0.71  0.09  X/S  r
N  2003+104 J2005+1033  20 05 30.350172 +10 33 39.82162   12.31  15.12   0.603     12  -1.00 -1.00   0.10  0.06  S    i
C  2007+747 J2007+7452  20 07 04.389469 +74 52 25.39921    2.52   0.55  -0.014     75   0.17  0.14   0.12 -1.00  X    r
U  2016+406 J2018+4048  20 18 28.552083 +40 48 46.52801    3.54  11.00   0.409      2  -1.00 -1.00  -1.00 -1.00  X    a
C  2027-065 J2030-0622  20 30 15.139005 -06 22 14.93351    0.31   0.60   0.036     61   0.18  0.11   0.21  0.16  X/S  v
N  2039+037 J2042+0356  20 42 14.502149 +03 56 13.93475   12.33   6.05   0.311      4   0.10 -1.00   0.17  0.07  X/S  i
C  2044-188 J2047-1841  20 47 37.655262 -18 41 41.35246    0.43   1.27   0.241     45   0.14  0.10   0.20  0.14  X/S  v
N  2059+560 J2100+5612  21 00 54.974353 +56 12 36.65723    1.23   0.61  -0.369     67   0.15  0.11   0.08 -1.00  X    r
C  2101+600 J2102+6015  21 02 40.219183 +60 15 09.83673    1.79   0.69  -0.135     46   0.15 <0.06   0.31 <0.06  X/S  r
N  2102+677 J2102+6758  21 02 43.807589 +67 58 19.83400    9.42   3.86   0.174      8   0.13  0.14  -1.00  0.22  X    r
U  2105+420 J2107+4214  21 06 54.205756 +42 14 36.78924  130.06  16.06  -0.471      2  -1.00 -1.00  -1.00 -1.00  S    a
C  2114+053 J2116+0536  21 16 36.634875 +05 36 17.04524    0.36   0.51  -0.050     61   0.20  0.15   0.16  0.12  X/S  i
C  2119+664 J2120+6642  21 20 46.201843 +66 42 20.23185    7.53   2.84   0.675     15   0.15  0.07   0.29  0.11  X/S  r
C  2139-249 J2142-2444  21 42 30.959038 -24 44 38.83290    0.27   0.53   0.178     71   0.61  0.27   0.44  0.30  X/S  v
C  2147-284 J2150-2812  21 50 53.087953 -28 12 41.81582    0.36   0.75   0.022     45   0.28  0.09   0.22  0.12  X/S  v
C  2148-279 J2151-2742  21 51 21.905085 -27 42 23.00896    0.28   0.58   0.133     61   0.42  0.28   0.26  0.15  X/S  v
C  2201+676 J2203+6750  22 03 12.622677 +67 50 47.67381    0.94   0.52  -0.477     67   0.19  0.17   0.17  0.10  X/S  r
C  2207+087 J2210+0857  22 10 06.050296 +08 57 29.56310    1.61   2.38   0.518     23   0.13 <0.06   0.19  0.08  X/S  v
C  2210+277 J2212+2759  22 12 39.103283 +27 59 38.45295    3.27   5.00   0.534     14   0.10  0.07   0.13  0.07  X/S  i
N  2216-275 J2219-2719  22 19 35.320371 -27 19 03.29226    4.19   5.72   0.136     11   0.13 -1.00   0.21 <0.06  X/S  v
C  2217-011 J2219-0051  22 19 47.282444 -00 51 32.55573    0.51   1.24  -0.511     42   0.13  0.09   0.21  0.17  X/S  v
C  2221+625 J2223+6249  22 23 18.096660 +62 49 33.80393    1.98   1.31  -0.059     31   0.24 <0.06   0.22 -1.00  X/S  r
N  2233+340 J2235+3418  22 35 55.408074 +34 18 36.98477   10.06   9.50  -0.039     26  -1.00 -1.00   0.08  0.06  S    a
N  2233-186 J2235-1826  22 35 56.170474 -18 26 12.55398    1.12   2.14   0.513     25   0.12 <0.06   0.10  0.07  X    v
C  2234+420 J2237+4216  22 37 04.209770 +42 16 48.26263    0.54   0.69   0.157     57   0.13  0.13   0.13  0.11  X/S  i
N  2236+678 J2238+6804  22 38 15.029374 +68 04 59.76095   12.89   7.68  -0.929     11   0.08 -1.00   0.17  0.08  X/S  r
N  2239+296 J2242+2955  22 42 15.150914 +29 55 43.12226    6.81   8.79   0.004     19  -1.00 -1.00   0.08  0.07  S    i
C  2247-283 J2250-2806  22 50 44.492364 -28 06 39.33003    0.28   0.58   0.036     71   0.48  0.39   0.29  0.23  X/S  v
N  2253+227 J2256+2301  22 56 10.675335 +23 01 45.17409   18.05   7.72  -0.677      4   0.08 -1.00   0.17 <0.06  X/S  v
C  2300+638 J2302+6405  23 02 41.315000 +64 05 52.84853    0.60   0.48   0.010    133   0.18  0.09   0.18 <0.06  X/S  r
C  2300+142 J2303+1431  23 03 09.952784 +14 31 41.35464    0.48   0.72   0.038     49   0.15  0.09   0.14  0.09  X/S  i
C  2307+680 J2309+6820  23 09 26.666020 +68 20 10.75617    1.00   0.48  -0.334     78   0.20  0.12   0.26  0.19  X/S  r
N  2314-182 J2317-1756  23 17 25.252050 -17 56 18.11945    8.80  46.75  -0.019      2   0.06 -1.00   0.14 <0.06  X/S  v
C  2316+238 J2318+2404  23 18 33.967854 +24 04 39.74974    0.32   0.59  -0.190     62   0.21  0.19   0.15  0.12  X/S  i
N  2340-141 J2343-1351  23 43 28.864298 -13 51 17.08941   17.53   9.22  -0.068     35  <0.06 -1.00   0.34  0.08  S    v
C  2341+697 J2343+7003  23 43 43.734346 +70 03 19.40676    1.56   0.94  -0.620     71   0.12  0.07   0.18  0.10  X/S  r
C  2344+514 J2347+5142  23 47 04.836715 +51 42 17.88123    1.85   1.21  -0.596     36   0.12  0.07   0.14 <0.06  X/S  r


==> vcs6_nondet.dat <==
Title: The Sixth VLBA Calibrator Survey: VCS6
Authors: Petrov L., Kovalev, Y.Y., Fomalont E.B., Gordon D.
Table: Sources not detected in VCS6 VLBA observations
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label  Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---    IVS    The IVS name (B1950)
  11- 20 A10    ---    IAU    The IAU name (J2000)
  24- 25 I2     h      RAh    Hour of Right ascension (J2000) (1)
  27- 28 I2     min    RAm    Minute of Right ascension (J2000) (1)
  30- 34 F5.2   s      RAs    Second of Right ascension (J2000) (1)
      39 A1     ---    DE-    Sign of the Declination (J2000) (1)
  40- 41 I2     deg    DEd    Degree of Declination (J2000) (1)
  43- 44 I2     arcmin DEm    Arcminute of Declination (J2000) (1)
  46- 46 F4.1   arcsec DEs    Arcsecond of Declination (J2000) (1)
--------------------------------------------------------------------------------
Note (1): The J2000 source positions are taken from the NVSS survey
          (Condon et al. 1998), they were used for VCS6 VLBA observing
          and correlation.
--------------------------------------------------------------------------------
0123-015  J0126-0118   01 26 04.77    -01 18 16.2
0428-252  J0430-2507   04 30 16.05    -25 07 38.6
0741-182  J0743-1825   07 43 34.76    -18 25 03.1
0829+140  J0831+1353   08 31 59.12    +13 53 15.4
0916-219  J0918-2206   09 18 30.27    -22 06 55.3
1031-253  J1033-2536   10 33 51.89    -25 36 17.6
1107+036  J1110+0321   11 10 26.70    +03 21 35.3
1213+097  J1216+0929   12 16 06.34    +09 29 09.5
1317-271  J1319-2724   13 19 49.98    -27 24 37.4
1400+064  J1403+0610   14 03 13.29    +06 10 13.2
1415+172  J1418+1703   14 18 03.83    +17 03 24.6
1509-282  J1512-2828   15 12 43.87    -28 28 45.5
1603-193  J1606-1929   16 06 49.74    -19 29 09.3
1620-260  J1624-2612   16 24 00.97    -26 12 31.8
1805+054  J1807+0528   18 07 50.05    +05 28 09.3
1826+083  J1828+0820   18 28 32.32    +08 20 43.2
1947-284  J1950-2817   19 50 44.60    -28 17 03.9
2107+500  J2109+5014   21 09 36.06    +50 14 02.7
2107+521  J2109+5223   21 09 21.93    +52 23 37.3
2118-266  J2121-2628   21 21 20.30    -26 28 46.9
2328-159  J2330-1538   23 30 39.14    -15 38 13.5


